Evolution of low surface brightness ultra-thin galaxies: The role of dark matter halo and bar formation on disk thickness

We investigate how stellar disks sustain their ultrathin structure throughout their evolution. We follow the evolution of ultrathin stellar disks with varying dark matter (DM) halo concentration ($c$) using collisionless $N$-body simulations with \texttt{AREPO}. We test models embedded in steep ($c = 12$), shallow ($c = 2$), and intermediate ($c = 6$) DM concentrations. Our models match the observed structural properties of the stellar disk in the low surface brightness (LSB) ultrathin galaxy FGC~2366, specifically its surface brightness, disk scalelength, and vertical thinness ($h_{z}/R_{D} = 0.1$), while excluding gas, allowing us to isolate the effects of DM. The internal disk heating mechanism driven by bars is suppressed in the LSB ultrathin stellar disks regardless of the DM concentration. The ratio of disk thickness ($h_z$) to scalelength ($R_D$) remains constant at $\leq 0.1$ throughout their evolution. To clearly establish that the LSB nature of stellar disks is the key to preventing disk thickening, we construct the initial conditions by increasing the stellar mass fraction from $f_{s} \sim 0.01$ to $0.02$ and $0.04$, respectively, while keeping the total mass equal to $10^{11} M_\odot$ and $h_z/R_D \leq 0.1$ unchanged. We find that models with a higher stellar mass fraction embedded in a shallow DM potential ($c = 2$) form bars and undergo significant disk thickening ($h_{z}/R_{D} \gg 0.1$) concurrent with the bar growth. We conclude that if the LSB disks are thin to begin with, they remain so throughout their evolution in isolation, regardless of the concentration of the DM halo.

==> img/C_30M.txt <==
0.31899999999999995	0.28366191461318185	0.5521397235004515
0.7569999999999999	0.2788689659679512	0.6186001286836394
1.1949999999999998	0.28096071430175806	0.7328413339071699
1.633	0.27828439453439313	0.8725463382696689
2.0709999999999997	0.2815326636151957	0.9895785819617576
2.5089999999999995	0.2803045813654946	1.0842674378771577
2.947	0.28119125886373914	1.165113883062636
3.385	0.2792919272955744	1.199524551079281
3.8229999999999995	0.28139422721364393	1.2226549276976078
4.260999999999999	0.2827430645289869	1.2512655402359332
4.698999999999999	0.27671575946743715	1.2767337718334768
5.136999999999999	0.2783718607633719	1.2777570265587486
5.574999999999999	0.27709944302072315	1.2666865322983554
6.012999999999999	0.2807530153946814	1.2435267085078274
6.450999999999999	0.2790059650065197	1.1612334146344017
6.888999999999999	0.2822290707890991	1.0570080960026493
7.326999999999998	0.27556853796620767	0.9327078446054441
7.764999999999999	0.2831189546974917	0.8786116198696909
8.203	0.28068448666781703	0.809530130451115
8.640999999999998	0.2804616933672747	0.7917903752076331
9.078999999999997	0.2810609369840328	0.7540862058322348
9.517	0.278488923235574	0.7191342747203824
9.954999999999998	0.28332482086092986	0.6972953545692835
10.392999999999997	0.2857713617674903	0.6580996292307295
10.831	0.28034235161142834	0.6476599825613409
11.268999999999998	0.28167510244576677	0.645022317802798
11.706999999999997	0.280732862285219	0.6397273371583369
12.145	0.2809330674555093	0.6291910850751665
12.582999999999998	0.2835818408674863	0.6109831259115593
13.020999999999997	0.2809824843621492	0.6026496528095863
13.458999999999998	0.28467534815317735	0.5936334840400079
13.896999999999998	0.28348338364365044	0.611500925400602
14.334999999999997	0.28512681019507224	0.6105816347871532
14.772999999999998	0.29510503918011494	0.5892650727360502
15.210999999999999	0.2852744287691905	0.616956208820153
15.648999999999997	0.2807007719047797	0.6311988618249896
16.087	0.2790458804734962	0.65741633940726
16.525	0.27951663965945434	0.6215150709780115
16.963	0.2687309047218963	0.6275132306306773
17.400999999999996	0.2737366986247549	0.6534078433349508
17.839	0.285088183742353	0.6788722048661154
18.277	0.2809349910394789	0.653606106513001
18.714999999999996	0.2825975031929877	0.743284017421341
19.153	0.26789782265948026	0.7673184947705781
19.591	0.26669858734732677	0.7779085306572209
20.028999999999996	0.2691760257146801	0.9907726939407704
20.467	0.26314293446424963	0.7697476383897978
20.905	0.2354249348577808	1.028913100956346
21.342999999999996	0.23168610969965545	0.7705009507822034
21.781	0.2556363505122	1.0103050051741358

